A Hybrid High-Order method for Leray-Lions elliptic equations on general meshes

In this work, we develop and analyze a Hybrid High-Order (HHO) method for steady non-linear Leray-Lions problems. The proposed method has several assets, including the support for arbitrary approximation orders and general polytopal meshes. This is achieved by combining two key ingredients devised at the local level: a gradient reconstruction and a high-order stabilization term that generalizes the one originally introduced in the linear case. The convergence analysis is carried out using a compactness technique. Extending this technique to HHO methods has prompted us to develop a set of discrete functional analysis tools whose interest goes beyond the specific problem and method addressed in this work: (direct and) reverse Lebesgue and Sobolev embeddings for local polynomial spaces, $L^{p}$-stability and $W^{s,p}$-approximation properties for $L^{2}$-projectors on such spaces, and Sobolev embeddings for hybrid polynomial spaces. Numerical tests are presented to validate the theoretical results for the original method and variants thereof.

==> HHOk_plap_0_mesh1.dat <==
num_cells num_faces num_nodes meshsize err_p2 err_Lp2 err_p3 err_Lp3 err_p4 err_Lp4
56 92 37 3.07e-02 9.22e-02 3.22e-02 1.57e-01 1.20e-01 2.25e-01 1.62e-01
224 352 129 1.54e-02 4.84e-02 8.41e-03 8.34e-02 4.32e-02 1.24e-01 6.49e-02
896 1376 481 7.68e-03 2.47e-02 2.13e-03 4.24e-02 1.53e-02 6.33e-02 2.59e-02
3584 5440 1857 3.84e-03 1.24e-02 5.36e-04 2.13e-02 5.40e-03 3.18e-02 1.03e-02
14336 21632 7297 1.92e-03 6.21e-03 1.34e-04 1.07e-02 1.97e-03 1.59e-02 4.41e-03


==> HHOk_plap_0_mesh2.dat <==
num_cells num_faces num_nodes meshsize err_p2 err_Lp2 err_p3 err_Lp3 err_p4 err_Lp4
16 40 25 6.25e-02 1.24e-01 1.42e-01 2.81e-01 4.01e-01 3.48e-01 5.05e-01
64 144 81 3.12e-02 4.75e-02 3.91e-02 1.46e-01 1.41e-01 1.96e-01 1.84e-01
256 544 289 1.56e-02 1.57e-02 1.00e-02 7.27e-02 5.04e-02 1.11e-01 7.15e-02
1024 2112 1089 7.81e-03 4.83e-03 2.52e-03 3.49e-02 1.80e-02 6.21e-02 2.83e-02
4096 8320 4225 3.91e-03 1.41e-03 6.28e-04 1.62e-02 6.45e-03 3.35e-02 1.13e-02


==> HHOk_plap_0_pi6_tiltedhexagonal.dat <==
num_cells num_faces num_nodes meshsize err_p2 err_Lp2 err_p3 err_Lp3 err_p4 err_Lp4
22 62 41 6.30e-02 1.26e-01 1.12e-01 2.84e-01 2.83e-01 4.59e-01 3.97e-01
76 220 145 3.42e-02 5.40e-02 3.04e-02 1.56e-01 9.78e-02 2.57e-01 1.38e-01
280 824 545 1.72e-02 2.11e-02 7.87e-03 8.80e-02 3.65e-02 1.55e-01 5.36e-02
1072 3184 2113 8.59e-03 7.82e-03 1.97e-03 4.66e-02 1.46e-02 8.85e-02 2.37e-02
4192 12512 8321 4.30e-03 2.83e-03 4.93e-04 2.40e-02 5.82e-03 4.98e-02 1.12e-02


==> HHOk_plap_1_mesh1.dat <==
num_cells num_faces num_nodes meshsize err_p2 err_Lp2 err_p3 err_Lp3 err_p4 err_Lp4
56 92 37 3.07e-02 4.57e-03 8.57e-04 1.76e-02 1.16e-02 4.52e-02 2.33e-02
224 352 129 1.54e-02 1.20e-03 1.27e-04 4.63e-03 3.09e-03 1.16e-02 7.89e-03
896 1376 481 7.68e-03 3.05e-04 1.70e-05 1.18e-03 7.94e-04 2.89e-03 2.58e-03
3584 5440 1857 3.84e-03 7.68e-05 2.18e-06 2.97e-04 2.05e-04 7.20e-04 8.78e-04
14336 21632 7297 1.92e-03 1.93e-05 2.75e-07 7.44e-05 5.89e-05 1.80e-04 4.56e-04


==> HHOk_plap_1_mesh2.dat <==
num_cells num_faces num_nodes meshsize err_p2 err_Lp2 err_p3 err_Lp3 err_p4 err_Lp4
16 40 25 6.25e-02 1.20e-02 2.24e-02 5.07e-02 8.36e-02 8.30e-02 1.13e-01
64 144 81 3.12e-02 2.80e-03 3.71e-03 1.85e-02 2.64e-02 3.00e-02 3.87e-02
256 544 289 1.56e-02 5.86e-04 5.41e-04 6.53e-03 7.99e-03 1.20e-02 1.39e-02
1024 2112 1089 7.81e-03 1.14e-04 7.35e-05 2.23e-03 2.32e-03 4.73e-03 4.94e-03
4096 8320 4225 3.91e-03 2.12e-05 9.61e-06 7.53e-04 6.62e-04 1.84e-03 1.91e-03


==> HHOk_plap_1_pi6_tiltedhexagonal.dat <==
num_cells num_faces num_nodes meshsize err_p2 err_Lp2 err_p3 err_Lp3 err_p4 err_Lp4
22 62 41 6.30e-02 9.38e-03 5.91e-03 7.03e-02 3.19e-02 1.75e-01 6.56e-02
76 220 145 3.42e-02 1.83e-03 9.12e-04 2.28e-02 9.15e-03 6.55e-02 1.75e-02
280 824 545 1.72e-02 3.36e-04 1.32e-04 7.35e-03 2.63e-03 2.39e-02 5.02e-03
1072 3184 2113 8.59e-03 6.01e-05 1.85e-05 2.31e-03 7.91e-04 8.25e-03 1.83e-03
4192 12512 8321 4.30e-03 1.07e-05 2.49e-06 7.30e-04 2.42e-04 2.98e-03 7.57e-04


==> HHOk_plap_2_mesh1.dat <==
num_cells num_faces num_nodes meshsize err_p2 err_Lp2 err_p3 err_Lp3 err_p4 err_Lp4
56 92 37 3.07e-02 2.22e-04 1.49e-04 1.32e-03 1.29e-03 4.40e-03 3.62e-03
224 352 129 1.54e-02 2.92e-05 1.35e-05 1.73e-04 2.42e-04 5.53e-04 1.03e-03
896 1376 481 7.68e-03 3.73e-06 9.71e-07 2.20e-05 4.64e-05 6.89e-05 2.76e-04
3584 5440 1857 3.84e-03 4.70e-07 6.42e-08 2.76e-06 1.16e-05 8.60e-06 1.09e-04


==> HHOk_plap_2_mesh2.dat <==
num_cells num_faces num_nodes meshsize err_p2 err_Lp2 err_p3 err_Lp3 err_p4 err_Lp4
16 40 25 6.25e-02 5.34e-04 8.44e-03 7.05e-03 8.30e-02 1.01e-02 1.02e-01
64 144 81 3.12e-02 5.76e-05 6.81e-04 1.55e-03 1.73e-02 1.54e-03 3.06e-02
256 544 289 1.56e-02 5.77e-06 4.87e-05 3.42e-04 3.56e-03 3.82e-04 7.42e-03
1024 2112 1089 7.81e-03 5.50e-07 3.27e-06 7.36e-05 7.30e-04 9.73e-05 1.89e-03


==> HHOk_plap_2_pi6_tiltedhexagonal.dat <==
num_cells num_faces num_nodes meshsize err_p2 err_Lp2 err_p3 err_Lp3 err_p4 err_Lp4
22 62 41 6.30e-02 5.94e-04 1.00e-03 1.33e-02 4.98e-02 6.11e-02 2.66e-01
76 220 145 3.42e-02 7.53e-05 8.48e-05 1.91e-03 7.94e-03 9.17e-03 5.92e-02
280 824 545 1.72e-02 9.24e-06 6.33e-06 2.91e-04 1.55e-03 1.40e-03 1.56e-02
1072 3184 2113 8.59e-03 1.13e-06 4.42e-07 5.29e-05 2.75e-04 2.98e-04 3.27e-03


==> HHOk_plap_3_mesh1.dat <==
num_cells num_faces num_nodes meshsize err_p2 err_Lp2 err_p3 err_Lp3 err_p4 err_Lp4
56 92 37 3.07e-02 8.27e-06 2.32e-05 9.06e-05 2.31e-04 4.80e-04 9.68e-04
224 352 129 1.54e-02 5.51e-07 9.95e-07 5.98e-06 1.37e-05 3.24e-05 9.66e-05
896 1376 481 7.68e-03 3.54e-08 3.52e-08 3.80e-07 2.42e-06 2.15e-06 2.21e-05
3584 5440 1857 3.84e-03 2.24e-09 1.16e-09 2.39e-08 7.21e-07 1.39e-07 1.33e-05


==> HHOk_plap_3_mesh2.dat <==
num_cells num_faces num_nodes meshsize err_p2 err_Lp2 err_p3 err_Lp3 err_p4 err_Lp4
16 40 25 6.25e-02 4.00e-05 1.02e-03 4.86e-04 4.34e-02 4.56e-03 1.17e-01
64 144 81 3.12e-02 2.80e-06 4.24e-05 4.05e-05 4.82e-03 7.28e-04 1.44e-02
256 544 289 1.56e-02 1.86e-07 1.55e-06 4.40e-06 5.67e-04 9.94e-05 1.75e-03
1024 2112 1089 7.81e-03 1.20e-08 5.26e-08 5.25e-07 6.91e-05 1.29e-05 3.33e-04


==> HHOk_plap_3_pi6_tiltedhexagonal.dat <==
num_cells num_faces num_nodes meshsize err_p2 err_Lp2 err_p3 err_Lp3 err_p4 err_Lp4
22 62 41 6.30e-02 2.73e-05 1.18e-04 1.66e-03 1.18e-01 1.25e-02 9.99e-01
76 220 145 3.42e-02 1.99e-06 5.42e-06 1.17e-04 1.91e-02 9.23e-04 2.33e-01
280 824 545 1.72e-02 1.38e-07 2.08e-07 1.03e-05 2.73e-03 1.30e-04 4.63e-02
1072 3184 2113 8.59e-03 9.10e-09 7.23e-09 1.29e-06 3.05e-04 2.68e-05 5.26e-03


==> HHOk_plap_4_mesh1.dat <==
num_cells num_faces num_nodes meshsize err_p2 err_Lp2 err_p3 err_Lp3 err_p4 err_Lp4
56 92 37 3.07e-02 2.68e-07 4.46e-06 5.40e-06 7.00e-05 5.66e-05 7.41e-04
224 352 129 1.54e-02 9.00e-09 9.77e-08 1.82e-07 1.50e-06 2.06e-06 1.78e-05
896 1376 481 7.68e-03 2.89e-10 1.75e-09 5.80e-09 2.20e-07 6.94e-08 2.51e-06


==> HHOk_plap_4_mesh2.dat <==
num_cells num_faces num_nodes meshsize err_p2 err_Lp2 err_p3 err_Lp3 err_p4 err_Lp4
16 40 25 6.25e-02 2.22e-06 1.72e-04 5.32e-05 3.54e-02 7.17e-04 2.31e-01
64 144 81 3.12e-02 7.74e-08 3.45e-06 2.66e-06 1.77e-03 5.61e-05 1.12e-02
256 544 289 1.56e-02 2.54e-09 6.15e-08 1.58e-07 1.01e-04 3.75e-06 6.28e-04


==> HHOk_plap_4_pi6_tiltedhexagonal.dat <==
num_cells num_faces num_nodes meshsize err_p2 err_Lp2 err_p3 err_Lp3 err_p4 err_Lp4
22 62 41 6.30e-02 1.28e-06 8.81e-06 1.65e-04 3.02e-01 2.98e-03 4.47e+00
76 220 145 3.42e-02 5.02e-08 2.30e-07 7.18e-06 3.55e-02 1.38e-04 8.27e-01
280 824 545 1.72e-02 1.79e-09 4.64e-09 4.24e-07 3.52e-03 1.59e-05 1.15e-01


==> HHOkpo_plap_0_mesh1.dat <==
num_cells num_faces num_nodes meshsize err_p2 err_Lp2 err_p3 err_Lp3 err_p4 err_Lp4
56 92 37 3.07e-02 9.62e-02 6.51e-02 1.72e-01 3.17e-01 2.70e-01 5.00e-01
224 352 129 1.54e-02 4.90e-02 1.62e-02 8.53e-02 1.10e-01 1.29e-01 1.90e-01
896 1376 481 7.68e-03 2.47e-02 4.04e-03 4.26e-02 3.86e-02 6.40e-02 7.42e-02
3584 5440 1857 3.84e-03 1.24e-02 1.01e-03 2.13e-02 1.38e-02 3.19e-02 2.97e-02
14336 21632 7297 1.92e-03 6.21e-03 2.52e-04 1.07e-02 5.20e-03 1.59e-02 1.37e-02


==> HHOkpo_plap_0_mesh2.dat <==
num_cells num_faces num_nodes meshsize err_p2 err_Lp2 err_p3 err_Lp3 err_p4 err_Lp4
16 40 25 6.25e-02 1.28e-01 1.66e-01 2.58e-01 5.43e-01 3.02e-01 7.12e-01
64 144 81 3.12e-02 4.77e-02 4.51e-02 1.41e-01 2.05e-01 1.86e-01 2.99e-01
256 544 289 1.56e-02 1.57e-02 1.16e-02 7.17e-02 7.52e-02 1.09e-01 1.22e-01
1024 2112 1089 7.81e-03 4.82e-03 2.94e-03 3.47e-02 2.72e-02 6.15e-02 4.93e-02
4096 8320 4225 3.91e-03 1.41e-03 7.37e-04 1.61e-02 9.98e-03 3.34e-02 2.07e-02


==> HHOkpo_plap_0_pi6_tiltedhexagonal.dat <==
num_cells num_faces num_nodes meshsize err_p2 err_Lp2 err_p3 err_Lp3 err_p4 err_Lp4
22 62 41 6.30e-02 1.51e-01 1.34e-01 3.67e-01 5.55e-01 5.96e-01 8.80e-01
76 220 145 3.42e-02 5.91e-02 3.24e-02 1.82e-01 1.85e-01 3.12e-01 3.20e-01
280 824 545 1.72e-02 2.22e-02 7.94e-03 9.51e-02 6.31e-02 1.76e-01 1.18e-01
1072 3184 2113 8.59e-03 8.09e-03 1.94e-03 4.91e-02 2.17e-02 9.75e-02 4.48e-02
4192 12512 8321 4.30e-03 2.90e-03 4.79e-04 2.51e-02 7.72e-03 5.43e-02 1.82e-02


==> HHOkpo_plap_1_mesh1.dat <==
num_cells num_faces num_nodes meshsize err_p2 err_Lp2 err_p3 err_Lp3 err_p4 err_Lp4
56 92 37 3.07e-02 4.70e-03 4.59e-03 1.39e-02 1.02e-01 2.41e-02 2.40e-01
224 352 129 1.54e-02 1.21e-03 5.78e-04 3.61e-03 2.56e-02 6.20e-03 7.53e-02
896 1376 481 7.68e-03 3.06e-04 7.24e-05 9.19e-04 6.47e-03 1.57e-03 2.40e-02
3584 5440 1857 3.84e-03 7.72e-05 9.06e-06 2.32e-04 1.73e-03 3.93e-04 9.66e-03
14336 21632 7297 1.92e-03 1.94e-05 1.13e-06 5.81e-05 5.84e-04 9.83e-05 6.64e-03


==> HHOkpo_plap_1_mesh2.dat <==
num_cells num_faces num_nodes meshsize err_p2 err_Lp2 err_p3 err_Lp3 err_p4 err_Lp4
16 40 25 6.25e-02 1.21e-02 1.89e-02 4.94e-02 2.12e-01 7.11e-02 3.93e-01
64 144 81 3.12e-02 2.80e-03 2.51e-03 1.87e-02 5.55e-02 2.99e-02 1.29e-01
256 544 289 1.56e-02 5.86e-04 3.22e-04 6.57e-03 1.41e-02 1.21e-02 4.15e-02
1024 2112 1089 7.81e-03 1.14e-04 4.06e-05 2.24e-03 3.66e-03 4.74e-03 1.42e-02
4096 8320 4225 3.91e-03 2.12e-05 5.10e-06 7.54e-04 1.09e-03 1.84e-03 7.88e-03


==> HHOkpo_plap_1_pi6_tiltedhexagonal.dat <==
num_cells num_faces num_nodes meshsize err_p2 err_Lp2 err_p3 err_Lp3 err_p4 err_Lp4
22 62 41 6.30e-02 1.13e-02 1.27e-02 7.95e-02 1.80e-01 1.87e-01 3.95e-01
76 220 145 3.42e-02 2.21e-03 1.70e-03 2.48e-02 4.60e-02 6.48e-02 1.23e-01
280 824 545 1.72e-02 4.01e-04 2.23e-04 7.57e-03 1.18e-02 2.23e-02 3.82e-02
1072 3184 2113 8.59e-03 7.10e-05 2.87e-05 2.32e-03 3.09e-03 7.81e-03 1.31e-02
4192 12512 8321 4.30e-03 1.25e-05 3.65e-06 7.31e-04 9.50e-04 2.91e-03 7.58e-03


==> HHOkpo_plap_2_mesh1.dat <==
num_cells num_faces num_nodes meshsize err_p2 err_Lp2 err_p3 err_Lp3 err_p4 err_Lp4
56 92 37 3.07e-02 2.29e-04 2.45e-04 1.11e-03 2.92e-02 2.97e-03 1.12e-01
224 352 129 1.54e-02 2.99e-05 1.55e-05 1.43e-04 5.24e-03 3.66e-04 2.85e-02
896 1376 481 7.68e-03 3.80e-06 9.73e-07 1.80e-05 9.68e-04 4.54e-05 8.68e-03
3584 5440 1857 3.84e-03 4.79e-07 6.09e-08 2.25e-06 2.27e-04 5.65e-06 5.24e-03


==> HHOkpo_plap_2_mesh2.dat <==
num_cells num_faces num_nodes meshsize err_p2 err_Lp2 err_p3 err_Lp3 err_p4 err_Lp4
16 40 25 6.25e-02 5.54e-04 1.45e-03 6.72e-03 7.32e-02 9.83e-03 2.08e-01
64 144 81 3.12e-02 5.91e-05 9.48e-05 1.54e-03 1.35e-02 1.67e-03 5.46e-02
256 544 289 1.56e-02 5.87e-06 6.02e-06 3.41e-04 2.46e-03 3.94e-04 1.45e-02
1024 2112 1089 7.81e-03 5.56e-07 3.78e-07 7.36e-05 4.99e-04 9.81e-05 6.49e-03


==> HHOkpo_plap_2_pi6_tiltedhexagonal.dat <==
num_cells num_faces num_nodes meshsize err_p2 err_Lp2 err_p3 err_Lp3 err_p4 err_Lp4
22 62 41 6.30e-02 6.60e-04 8.45e-04 1.37e-02 5.60e-02 5.12e-02 1.86e-01
76 220 145 3.42e-02 8.07e-05 5.85e-05 1.95e-03 1.04e-02 7.73e-03 4.78e-02
280 824 545 1.72e-02 9.62e-06 3.91e-06 2.97e-04 1.94e-03 1.29e-03 1.28e-02
1072 3184 2113 8.59e-03 1.16e-06 2.54e-07 5.37e-05 4.13e-04 2.91e-04 6.15e-03


==> HHOkpo_plap_3_mesh1.dat <==
num_cells num_faces num_nodes meshsize err_p2 err_Lp2 err_p3 err_Lp3 err_p4 err_Lp4
56 92 37 3.07e-02 8.53e-06 1.03e-05 8.08e-05 7.71e-03 3.60e-04 5.08e-02
224 352 129 1.54e-02 5.63e-07 3.26e-07 5.13e-06 9.92e-04 2.26e-05 1.09e-02
896 1376 481 7.68e-03 3.61e-08 1.02e-08 3.23e-07 1.45e-04 1.43e-06 4.71e-03
3584 5440 1857 3.84e-03 2.28e-09 3.20e-10 2.02e-08 3.47e-05 9.08e-08 3.26e-03


==> HHOkpo_plap_3_mesh2.dat <==
num_cells num_faces num_nodes meshsize err_p2 err_Lp2 err_p3 err_Lp3 err_p4 err_Lp4
16 40 25 6.25e-02 4.05e-05 8.77e-05 5.02e-04 2.29e-02 4.81e-03 1.07e-01
64 144 81 3.12e-02 2.82e-06 2.83e-06 4.16e-05 3.00e-03 7.37e-04 2.25e-02
256 544 289 1.56e-02 1.87e-07 8.93e-08 4.43e-06 4.01e-04 9.97e-05 6.44e-03
1024 2112 1089 7.81e-03 1.20e-08 2.80e-09 5.26e-07 7.61e-05 1.29e-05 3.97e-03


==> HHOkpo_plap_3_pi6_tiltedhexagonal.dat <==
num_cells num_faces num_nodes meshsize err_p2 err_Lp2 err_p3 err_Lp3 err_p4 err_Lp4
22 62 41 6.30e-02 2.97e-05 4.38e-05 1.47e-03 1.61e-02 9.75e-03 8.75e-02
76 220 145 3.42e-02 2.08e-06 1.53e-06 1.14e-04 2.16e-03 8.34e-04 1.86e-02
280 824 545 1.72e-02 1.41e-07 5.17e-08 1.02e-05 3.05e-04 1.24e-04 5.87e-03
1072 3184 2113 8.59e-03 9.20e-09 1.69e-09 1.28e-06 6.28e-05 2.58e-05 3.79e-03


==> HHOkpo_plap_4_mesh1.dat <==
num_cells num_faces num_nodes meshsize err_p2 err_Lp2 err_p3 err_Lp3 err_p4 err_Lp4
56 92 37 3.07e-02 2.80e-07 3.56e-07 5.28e-06 1.84e-03 3.82e-05 2.14e-02
224 352 129 1.54e-02 9.31e-09 5.63e-09 1.67e-07 1.74e-04 1.30e-06 5.16e-03
896 1376 481 7.68e-03 2.98e-10 8.83e-11 5.22e-09 2.40e-05 4.22e-08 2.98e-03


==> HHOkpo_plap_4_mesh2.dat <==
num_cells num_faces num_nodes meshsize err_p2 err_Lp2 err_p3 err_Lp3 err_p4 err_Lp4
16 40 25 6.25e-02 2.22e-06 4.41e-06 5.57e-05 6.87e-03 7.68e-04 5.42e-02
64 144 81 3.12e-02 7.75e-08 7.12e-08 2.74e-06 6.42e-04 5.72e-05 9.66e-03
256 544 289 1.56e-02 2.54e-09 1.12e-09 1.59e-07 6.82e-05 3.77e-06 3.88e-03


==> HHOkpo_plap_4_pi6_tiltedhexagonal.dat <==
num_cells num_faces num_nodes meshsize err_p2 err_Lp2 err_p3 err_Lp3 err_p4 err_Lp4
22 62 41 6.30e-02 1.35e-06 1.91e-06 1.50e-04 4.35e-03 2.51e-03 4.02e-02
76 220 145 3.42e-02 5.21e-08 3.37e-08 7.56e-06 4.23e-04 1.17e-04 7.70e-03
280 824 545 1.72e-02 1.83e-09 5.73e-10 4.41e-07 5.03e-05 1.48e-05 3.59e-03

